Spatial Dependence in Directed Preferential-Attachment Networks

Spatially embedded directed networks, such as airline networks, often exhibit simultaneous high activity at nearby nodes. Preferential attachment (PA) explains hub dominance. We extend it to spatial co-movement through a directed PA model whose out- and in-node weights follow temporally persistent Gaussian-process lognormal fields. Under sublinear PA, out-degree proportions converge to explicit normalized powered weights, whereas self-loop exclusion yields a coupled in-degree limit. We derive a strictly concave inverse that recovers the in-weights from terminal degree proportions. For ordered network histories, we develop a minorization-maximization (MM) weight estimator and profile likelihood for the PA exponent; temporal pre-whitening and a spatial quasi-likelihood estimate the latent covariance. Simulations verify transmission of distance-decaying dependence and show how random segment volume creates a distance-independent common mode in raw degrees. An analysis of U.S. domestic flights (2015-2019) separates network-wide volume variation from a short-range spatial component. An observed-volume reconstruction reproduces the raw-degree common mode, and the fitted field yields an exploratory co-exceedance transition scale of roughly 150 km. A per-carrier analysis of European air traffic also reveals the same decomposition.

==> README.txt <==
TNSE SUBMISSION PACKAGE
=======================
"Spatial Dependence in Directed Preferential-Attachment Networks"
Zihan Li and Tiandong Wang

CONTENTS
--------
tnse_polished.tex   Main manuscript source (IEEEtran, [journal] mode).
supplement.tex      Supplementary material source (compiles independently).
IEEEtran.cls        IEEE document class (bundled for self-contained build).
figures/            All 12 figures referenced by the two .tex files (PNG).
tnse_polished.pdf   Compiled main manuscript.
supplement.pdf      Compiled supplement.

NOTES
-----
- The bibliography is embedded via thebibliography in each .tex, so no .bib
  or .bst file is required.
- Figures are referenced with the relative path figures/<name>.png in both
  files; keep the figures/ subfolder alongside the .tex when compiling.
- To switch the main file to review format, change the first line to
  \documentclass[draftcls,onecolumn,11pt]{IEEEtran}.

BUILD
-----
  latexmk -pdf tnse_polished.tex
  latexmk -pdf supplement.tex
(or run pdflatex twice on each file).

FIGURE -> SOURCE MAP
--------------------
Main (tnse_polished.tex):
  figures/transmission_simulation.png         Fig. 1  (transmission experiment)
  figures/two_component_volume_simulation.png Fig. 2  (random segment volume)
  figures/ed_fmado_bootstrap.png              Fig. 3  (ED madogram + bootstrap)
  figures/hub_spoke_fit.png                   Fig. 4  (observed-volume reconstruction)
  figures/hub_stress.png                      Fig. 5  (co-exceedance vs distance)
  figures/european_carriers.png               Fig. 6  (per-carrier European analysis)
Supplement (supplement.tex):
  figures/ablation_simulation.png             Fig. S1 (independent-weight baselines)
  figures/weight_mse_audit.png                Fig. S2 (MM weight recovery)
  figures/alpha_profile_audit.png             Fig. S3 (profile likelihood for alpha)
  figures/deg_dependence.png                  Fig. S4 (degree-structure transmission)
  figures/od_dep.png                          Fig. S5 (OD spatial dependence)
  figures/od_modelfit.png                     Fig. S6 (OD observed-volume reconstruction)

